A simplified Newton method to generate snapshots for POD models of semilinear optimal control problems

In PDE-constrained optimization, proper orthogonal decomposition (POD) provides a surrogate model of a (potentially expensive) PDE discretization, on which optimization iterations are executed. Because POD models usually provide good approximation quality only locally, they have to be updated during optimization. Updating the POD model is usually expensive, however, and therefore often impossible in a model-predictive control (MPC) context. Thus, reduced models of mediocre quality might be accepted. We take the view of a simplified Newton method for solving semilinear evolution equations to derive an algorithm that can serve as an offline phase to produce a POD model. Approaches that build the POD model with impulse response snapshots can be regarded as the first Newton step in this context. In particular, POD models that are based on impulse response snapshots are extended by adding a second simplified Newton step. This procedure improves the approximation quality of the POD model significantly by introducing a moderate amount of extra computational costs during optimization or the MPC loop. We illustrate our findings with an example satisfying our assumptions.

==> ie_0.05.csv <==
model,variance,size,obj,relobj,itc,time,
FEM ,  125, 5597, 2.7948e-04, 0.0000e+00, 40, 4.1739e+04,
POD1,     ,  13, 2.8601e-04, 2.3373e-02, 403, 4.2785e+02,
PODM, 0.43,  14, 2.7990e-04, 1.5100e-03, 40, 4.5485e+02,
PODM, 0.58,  15, 2.7988e-04, 1.4490e-03, 40, 4.6980e+02,
PODM, 0.67,  16, 2.7965e-04, 6.2291e-04, 40, 4.6380e+02,
PODM, 0.72,  17, 2.7967e-04, 6.7648e-04, 40, 4.8598e+02,
PODM, 0.77,  18, 2.7958e-04, 3.5467e-04, 40, 4.9605e+02,
PODM, 0.81,  19, 2.7957e-04, 3.2709e-04, 40, 5.1497e+02,
PODM, 0.85,  20, 2.7957e-04, 3.2813e-04, 40, 4.9679e+02,
PODM, 0.87,  21, 2.7954e-04, 2.0656e-04, 40, 5.2472e+02,
PODM, 0.89,  22, 2.7951e-04, 1.0151e-04, 40, 5.3876e+02,
PODM, 0.91,  23, 2.7950e-04, 7.2189e-05, 40, 5.5535e+02,
PODM, 0.92,  24, 2.7949e-04, 4.3751e-05, 40, 5.4224e+02,
PODM, 0.93,  25, 2.7949e-04, 4.3786e-05, 40, 5.7176e+02,
PODM, 0.94,  26, 2.7949e-04, 2.3682e-05, 40, 5.8396e+02,
PODM, 0.95,  27, 2.7949e-04, 2.3641e-05, 40, 6.0828e+02,
PODM, 0.95,  28, 2.7949e-04, 2.2229e-05, 40, 5.9888e+02,
PODM, 0.96,  29, 2.7949e-04, 1.9645e-05, 40, 6.2964e+02,
PODM, 0.96,  30, 2.7949e-04, 2.2158e-05, 40, 6.4708e+02,
PODM, 0.97,  31, 2.7949e-04, 2.1605e-05, 40, 6.7290e+02,
PODM, 0.97,  32, 2.7949e-04, 2.5269e-05, 40, 6.7383e+02,
PODM, 0.97,  33, 2.7949e-04, 2.0040e-05, 40, 7.1239e+02,
PODM, 0.97,  34, 2.7949e-04, 1.9376e-05, 40, 7.4260e+02,
PODM, 0.97,  35, 2.7949e-04, 1.8688e-05, 40, 7.6494e+02,
PODM, 0.98,  36, 2.7949e-04, 1.9210e-05, 40, 7.2798e+02,
PODM, 0.98,  37, 2.7949e-04, 1.9328e-05, 40, 7.7723e+02,
PODM, 0.98,  38, 2.7949e-04, 1.8120e-05, 40, 7.9640e+02,
PODM, 0.98,  39, 2.7948e-04, 1.3823e-05, 40, 8.2634e+02,
PODM, 0.98,  40, 2.7949e-04, 2.0208e-05, 40, 8.0636e+02,
PODM, 0.98,  41, 2.7948e-04, 1.4266e-05, 40, 8.2605e+02,
PODM, 0.98,  42, 2.7949e-04, 1.8761e-05, 40, 8.6594e+02,
PODM, 0.98,  43, 2.7948e-04, 1.1626e-05, 40, 8.8968e+02,
PODM, 0.99,  44, 2.7948e-04, 1.2092e-05, 40, 8.5124e+02,
PODM, 0.99,  45, 2.7948e-04, 1.5586e-05, 40, 9.0515e+02,
PODM, 0.99,  46, 2.7948e-04, 1.7106e-05, 40, 8.9908e+02,
PODM, 0.99,  47, 2.7948e-04, 1.2605e-05, 40, 9.1844e+02,
PODM, 0.99,  48, 2.7948e-04, 1.1738e-05, 40, 9.0389e+02,
PODM, 0.99,  49, 2.7948e-04, 1.4922e-05, 40, 9.9273e+02,
PODM, 0.99,  50, 2.7948e-04, 1.0068e-05, 40, 9.8944e+02,
PODM, 0.99,  51, 2.7948e-04, 1.5084e-05, 40, 1.0349e+03,
PODM, 0.99,  52, 2.7948e-04, 1.5398e-05, 40, 9.9876e+02,
PODM, 0.99,  53, 2.7948e-04, 1.4129e-05, 40, 1.0762e+03,
PODM, 0.99,  54, 2.7948e-04, 1.2548e-05, 40, 1.1190e+03,
PODM, 0.99,  55, 2.7948e-04, 1.0547e-05, 40, 1.1272e+03,
PODM, 0.99,  56, 2.7948e-04, 1.2226e-05, 40, 1.0922e+03,
PODM, 0.99,  57, 2.7948e-04, 1.5173e-05, 40, 1.1593e+03,
PODM, 0.99,  58, 2.7948e-04, 1.2798e-05, 40, 1.1849e+03,
PODM, 0.99,  59, 2.7948e-04, 1.0514e-05, 40, 1.2331e+03,
PODM, 0.99,  60, 2.7948e-04, 1.1099e-05, 40, 1.1893e+03,
PODM, 0.99,  61, 2.7948e-04, 1.0398e-05, 40, 1.2449e+03,
PODM, 0.99,  62, 2.7948e-04, 8.0068e-06, 40, 1.2794e+03,
PODM, 0.99,  63, 2.7948e-04, 8.9488e-06, 40, 1.3139e+03,
PODM, 0.99,  64, 2.7948e-04, 1.0871e-05, 40, 1.2533e+03,
PODM, 1.00,  65, 2.7948e-04, 1.1906e-05, 40, 1.3034e+03,
PODM, 1.00,  66, 2.7948e-04, 8.8290e-06, 40, 1.3444e+03,
PODM, 1.00,  67, 2.7948e-04, 1.1690e-05, 40, 1.4221e+03,
PODM, 1.00,  68, 2.7948e-04, 8.8601e-06, 40, 1.3556e+03,
PODM, 1.00,  69, 2.7948e-04, 7.9873e-06, 40, 1.4306e+03,
PODM, 1.00,  70, 2.7948e-04, 7.7943e-06, 40, 1.4798e+03,
PODM, 1.00,  71, 2.7948e-04, 1.0372e-05, 40, 1.5002e+03,
PODM, 1.00,  72, 2.7948e-04, 1.0446e-05, 40, 1.4610e+03,
PODM, 1.00,  73, 2.7948e-04, 7.4795e-06, 40, 1.5542e+03,
PODM, 1.00,  74, 2.7948e-04, 1.2643e-05, 40, 1.5863e+03,
PODM, 1.00,  75, 2.7948e-04, 6.5650e-06, 40, 1.6000e+03,
PODM, 1.00,  76, 2.7948e-04, 1.4359e-05, 40, 1.5983e+03,
PODM, 1.00,  77, 2.7948e-04, 1.1100e-05, 40, 1.6309e+03,
PODM, 1.00,  78, 2.7948e-04, 1.2028e-05, 40, 1.7232e+03,
PODM, 1.00,  79, 2.7948e-04, 1.0862e-05, 40, 1.7636e+03,
PODM, 1.00,  80, 2.7948e-04, 8.6312e-06, 40, 1.6702e+03,
PODM, 1.00,  81, 2.7948e-04, 7.5415e-06, 40, 1.7876e+03,
PODM, 1.00,  82, 2.7948e-04, 9.1731e-06, 40, 1.8150e+03,
PODM, 1.00,  83, 2.7948e-04, 6.5668e-06, 40, 1.9003e+03,
PODM, 1.00,  84, 2.7948e-04, 6.4326e-06, 40, 1.8400e+03,
PODM, 1.00,  85, 2.7948e-04, 5.7943e-06, 40, 1.8911e+03,
PODM, 1.00,  86, 2.7948e-04, 5.7563e-06, 40, 1.9776e+03,
PODM, 1.00,  87, 2.7948e-04, 5.8821e-06, 40, 2.0371e+03,
PODM, 1.00,  88, 2.7948e-04, 7.3601e-06, 40, 1.9978e+03,
PODM, 1.00,  89, 2.7948e-04, 1.2623e-05, 40, 2.0751e+03,
PODM, 1.00,  90, 2.7948e-04, 4.0878e-06, 40, 2.1217e+03,
PODM, 1.00,  91, 2.7948e-04, 5.6696e-06, 40, 2.1760e+03,
PODM, 1.00,  92, 2.7948e-04, 9.3186e-06, 40, 2.0966e+03,
PODM, 1.00,  93, 2.7948e-04, 2.0321e-06, 40, 2.1616e+03,
PODM, 1.00,  94, 2.7948e-04, 6.5644e-06, 40, 2.3003e+03,
PODM, 1.00,  95, 2.7948e-04, 4.8306e-06, 40, 2.3347e+03,
PODM, 1.00,  96, 2.7948e-04, 2.4195e-06, 40, 2.3450e+03,
PODM, 1.00,  97, 2.7948e-04, -1.8242e-06, 40, 2.3950e+03,
PODM, 1.00,  98, 2.7948e-04, 5.3181e-06, 40, 2.3927e+03,
PODM, 1.00,  99, 2.7948e-04, 6.6215e-06, 40, 2.5731e+03,
PODM, 1.00, 100, 2.7948e-04, 4.9731e-06, 40, 2.4656e+03,
PODM, 1.00, 101, 2.7948e-04, 7.5372e-06, 40, 2.5960e+03,
PODM, 1.00, 102, 2.7948e-04, 2.7841e-06, 40, 2.6928e+03,
PODM, 1.00, 103, 2.7948e-04, 1.1442e-05, 40, 2.6927e+03,
PODM, 1.00, 104, 2.7948e-04, 6.2233e-06, 40, 2.6651e+03,
PODM, 1.00, 105, 2.7948e-04, 5.5704e-06, 40, 2.8298e+03,
PODM, 1.00, 106, 2.7948e-04, 1.1065e-06, 40, 2.8789e+03,
PODM, 1.00, 107, 2.7948e-04, 2.6086e-06, 40, 2.9874e+03,
PODM, 1.00, 108, 2.7948e-04, 7.3407e-06, 40, 2.8683e+03,
PODM, 1.00, 109, 2.7948e-04, 2.5596e-06, 40, 3.0544e+03,



==> ie_0.075.csv <==
model,variance,size,obj,relobj,itc,time,
FEM,  125, 2469, 2.7805e-04, 0.0000e+00, 44, 9.7332e+03,
POD1,     ,  12, 2.8517e-04, 2.5595e-02, 43, 2.2925e+02,
PODM, 0.47,  13, 2.7861e-04, 2.0180e-03, 44, 2.5239e+02,
PODM, 0.61,  14, 2.7856e-04, 1.8316e-03, 44, 2.5959e+02,
PODM, 0.70,  15, 2.7825e-04, 7.2201e-04, 44, 2.6969e+02,
PODM, 0.76,  16, 2.7826e-04, 7.6513e-04, 44, 2.6808e+02,
PODM, 0.80,  17, 2.7822e-04, 6.1133e-04, 44, 2.7812e+02,
PODM, 0.84,  18, 2.7817e-04, 4.3716e-04, 44, 2.8562e+02,
PODM, 0.87,  19, 2.7818e-04, 4.5585e-04, 44, 2.9443e+02,
PODM, 0.89,  20, 2.7815e-04, 3.5192e-04, 44, 2.8695e+02,
PODM, 0.91,  21, 2.7814e-04, 3.3604e-04, 44, 3.0010e+02,
PODM, 0.92,  22, 2.7808e-04, 1.2472e-04, 44, 3.0593e+02,
PODM, 0.93,  23, 2.7808e-04, 1.1902e-04, 44, 3.1827e+02,
PODM, 0.94,  24, 2.7808e-04, 1.1967e-04, 44, 3.1131e+02,
PODM, 0.95,  25, 2.7808e-04, 1.1988e-04, 44, 3.2618e+02,
PODM, 0.95,  26, 2.7808e-04, 1.1980e-04, 44, 3.3223e+02,
PODM, 0.96,  27, 2.7808e-04, 1.0791e-04, 44, 3.4538e+02,
PODM, 0.96,  28, 2.7808e-04, 1.0758e-04, 44, 3.4309e+02,
PODM, 0.96,  29, 2.7808e-04, 1.0673e-04, 44, 3.5827e+02,
PODM, 0.97,  30, 2.7808e-04, 9.6990e-05, 44, 3.6772e+02,
PODM, 0.97,  31, 2.7808e-04, 9.6524e-05, 44, 3.8223e+02,
PODM, 0.97,  32, 2.7808e-04, 9.5256e-05, 44, 3.8133e+02,
PODM, 0.97,  33, 2.7807e-04, 8.0593e-05, 44, 4.0009e+02,
PODM, 0.97,  34, 2.7807e-04, 8.1730e-05, 44, 4.1584e+02,
PODM, 0.98,  35, 2.7807e-04, 7.9060e-05, 44, 4.2731e+02,
PODM, 0.98,  36, 2.7807e-04, 7.5506e-05, 44, 4.0908e+02,
PODM, 0.98,  37, 2.7807e-04, 7.4144e-05, 44, 4.2949e+02,
PODM, 0.98,  38, 2.7807e-04, 6.8603e-05, 44, 4.3872e+02,
PODM, 0.98,  39, 2.7807e-04, 6.7866e-05, 44, 4.5438e+02,
PODM, 0.98,  40, 2.7807e-04, 6.5884e-05, 44, 4.4532e+02,
PODM, 0.98,  41, 2.7807e-04, 6.6289e-05, 44, 4.7690e+02,
PODM, 0.98,  42, 2.7807e-04, 6.5333e-05, 44, 4.6645e+02,
PODM, 0.99,  43, 2.7807e-04, 6.5838e-05, 44, 5.1271e+02,
PODM, 0.99,  44, 2.7807e-04, 6.5082e-05, 44, 4.7574e+02,
PODM, 0.99,  45, 2.7807e-04, 6.3310e-05, 44, 4.9784e+02,
PODM, 0.99,  46, 2.7807e-04, 6.2996e-05, 44, 5.2898e+02,
PODM, 0.99,  47, 2.7807e-04, 6.1709e-05, 44, 5.3264e+02,
PODM, 0.99,  48, 2.7807e-04, 5.9906e-05, 44, 5.1266e+02,
PODM, 0.99,  49, 2.7807e-04, 6.2276e-05, 44, 5.3995e+02,
PODM, 0.99,  50, 2.7807e-04, 6.0399e-05, 44, 5.5731e+02,
PODM, 0.99,  51, 2.7807e-04, 5.9989e-05, 44, 5.7414e+02,
PODM, 0.99,  52, 2.7807e-04, 5.6836e-05, 44, 5.6113e+02,
PODM, 0.99,  53, 2.7806e-04, 5.3738e-05, 44, 5.9663e+02,
PODM, 0.99,  54, 2.7806e-04, 5.3902e-05, 44, 6.1081e+02,
PODM, 0.99,  55, 2.7807e-04, 5.4375e-05, 44, 6.3126e+02,
PODM, 0.99,  56, 2.7806e-04, 5.3060e-05, 44, 6.1512e+02,
PODM, 0.99,  57, 2.7806e-04, 5.3702e-05, 44, 6.3718e+02,
PODM, 0.99,  58, 2.7806e-04, 5.3317e-05, 44, 6.4875e+02,
PODM, 0.99,  59, 2.7806e-04, 5.3892e-05, 44, 6.7730e+02,
PODM, 0.99,  60, 2.7807e-04, 5.4628e-05, 44, 6.4881e+02,
PODM, 0.99,  61, 2.7806e-04, 5.2084e-05, 44, 6.8910e+02,
PODM, 0.99,  62, 2.7806e-04, 4.8803e-05, 44, 7.0357e+02,
PODM, 0.99,  63, 2.7806e-04, 4.2562e-05, 44, 7.1976e+02,
PODM, 1.00,  64, 2.7806e-04, 4.0323e-05, 44, 6.9047e+02,
PODM, 1.00,  65, 2.7806e-04, 3.6057e-05, 44, 7.3242e+02,
PODM, 1.00,  66, 2.7806e-04, 3.9945e-05, 44, 7.3823e+02,
PODM, 1.00,  67, 2.7806e-04, 3.8825e-05, 44, 7.5545e+02,
PODM, 1.00,  68, 2.7806e-04, 3.8448e-05, 44, 7.3146e+02,
PODM, 1.00,  69, 2.7806e-04, 3.2784e-05, 44, 7.5645e+02,
PODM, 1.00,  70, 2.7806e-04, 3.2026e-05, 44, 7.4737e+02,
PODM, 1.00,  71, 2.7806e-04, 3.2878e-05, 44, 7.5238e+02,
PODM, 1.00,  72, 2.7806e-04, 3.1808e-05, 44, 7.4771e+02,
PODM, 1.00,  73, 2.7806e-04, 3.2956e-05, 44, 7.4572e+02,
PODM, 1.00,  74, 2.7806e-04, 3.0516e-05, 44, 7.5305e+02,
PODM, 1.00,  75, 2.7806e-04, 3.3467e-05, 44, 7.7021e+02,
PODM, 1.00,  76, 2.7806e-04, 3.1564e-05, 44, 7.4793e+02,
PODM, 1.00,  77, 2.7806e-04, 3.0321e-05, 44, 7.8290e+02,
PODM, 1.00,  78, 2.7806e-04, 2.7458e-05, 44, 7.8186e+02,
PODM, 1.00,  79, 2.7806e-04, 2.6836e-05, 44, 8.2771e+02,
PODM, 1.00,  80, 2.7806e-04, 2.7173e-05, 44, 7.8033e+02,
PODM, 1.00,  81, 2.7806e-04, 2.9027e-05, 44, 8.1826e+02,
PODM, 1.00,  82, 2.7806e-04, 2.6483e-05, 44, 8.3811e+02,
PODM, 1.00,  83, 2.7806e-04, 2.1813e-05, 44, 8.6860e+02,
PODM, 1.00,  84, 2.7806e-04, 2.1136e-05, 44, 8.3430e+02,
PODM, 1.00,  85, 2.7806e-04, 2.3066e-05, 44, 8.8328e+02,
PODM, 1.00,  86, 2.7806e-04, 2.1188e-05, 44, 8.7595e+02,
PODM, 1.00,  87, 2.7806e-04, 1.9123e-05, 44, 9.1498e+02,
PODM, 1.00,  88, 2.7806e-04, 2.0174e-05, 44, 8.9186e+02,
PODM, 1.00,  89, 2.7806e-04, 2.0525e-05, 44, 9.1830e+02,
PODM, 1.00,  90, 2.7806e-04, 2.0279e-05, 44, 9.5878e+02,
PODM, 1.00,  91, 2.7805e-04, 1.6004e-05, 44, 9.7986e+02,
PODM, 1.00,  92, 2.7806e-04, 1.8431e-05, 44, 9.3511e+02,
PODM, 1.00,  93, 2.7805e-04, 1.5847e-05, 44, 9.8672e+02,
PODM, 1.00,  94, 2.7805e-04, 1.5887e-05, 44, 1.0122e+03,
PODM, 1.00,  95, 2.7805e-04, 1.2827e-05, 44, 1.0361e+03,
PODM, 1.00,  96, 2.7805e-04, 1.2758e-05, 44, 9.7566e+02,
PODM, 1.00,  97, 2.7805e-04, 8.6540e-06, 44, 1.0219e+03,
PODM, 1.00,  98, 2.7805e-04, 1.0028e-05, 44, 1.0275e+03,
PODM, 1.00,  99, 2.7805e-04, 1.0134e-05, 44, 1.2487e+03,
PODM, 1.00, 100, 2.7805e-04, 1.0480e-05, 44, 1.0484e+03,
PODM, 1.00, 101, 2.7805e-04, 9.3624e-06, 44, 1.1028e+03,
PODM, 1.00, 102, 2.7805e-04, 6.7571e-06, 44, 1.1211e+03,
PODM, 1.00, 103, 2.7805e-04, 5.4176e-06, 44, 1.1369e+03,
PODM, 1.00, 104, 2.7805e-04, 7.2404e-06, 44, 1.1017e+03,
PODM, 1.00, 105, 2.7805e-04, 5.1249e-06, 44, 1.1460e+03,
PODM, 1.00, 106, 2.7805e-04, 6.5165e-06, 44, 1.1564e+03,
PODM, 1.00, 107, 2.7805e-04, 4.7134e-06, 44, 1.2063e+03,
PODM, 1.00, 108, 2.7805e-04, 7.8866e-06, 44, 1.1629e+03,


